Generating Faithful and Complete Hospital-Course Summaries from the Electronic Health Record

The rapid adoption of Electronic Health Records (EHRs) has been instrumental in streamlining administrative tasks, increasing transparency, and enabling continuity of care across providers. An unintended consequence of the increased documentation burden, however, has been reduced face-time with patients and, concomitantly, a dramatic rise in clinician burnout. In this thesis, we pinpoint a particularly time-intensive, yet critical, documentation task: generating a summary of a patient's hospital admissions, and propose and evaluate automated solutions. In Chapter 2, we construct a dataset based on 109,000 hospitalizations (2M source notes) and perform exploratory analyses to motivate future work on modeling and evaluation [NAACL 2021]. In Chapter 3, we address faithfulness from a modeling perspective by revising noisy references [EMNLP 2022] and, to reduce the reliance on references, directly calibrating model outputs to metrics [ACL 2023]. These works relied heavily on automatic metrics as human annotations were limited. To fill this gap, in Chapter 4, we conduct a fine-grained expert annotation of system errors in order to meta-evaluate existing metrics and better understand task-specific issues of domain adaptation and source-summary alignments. To learn a metric less correlated to extractiveness (copy-and-paste), we derive noisy faithfulness labels from an ensemble of existing metrics and train a faithfulness classifier on these pseudo labels [MLHC 2023]. Finally, in Chapter 5, we demonstrate that fine-tuned LLMs (Mistral and Zephyr) are highly prone to entity hallucinations and cover fewer salient entities. We improve both coverage and faithfulness by performing sentence-level entity planning based on a set of pre-computed salient entities from the source text, which extends our work on entity-guided news summarization [ACL, 2023], [EMNLP, 2023].

==> GSAS_Dissertation_Template_Latex_Instructions.txt <==
GSAS LaTeX Dissretation Template. 

This is a dissertation template that meets the official formatting requirements of GSAS.

The default and most common LaTeX packages were utilized to enable many of the features in this template.
As such, modifications of the template is easily accomplished by leveraging the capabilities of the utilized packages.

However, the template is designed to require minimal modification for a standard GSAS Dissertation.
By following these steps, the blank template can be customized to a specific individual person and thesis topic.
Note that the percent sign "%", is the comment character for LaTeX, and any text following this symbol will
not be read by the LaTeX compiler. Including in the template are many such comments containing
instructions and relevant context, so be sure to read these as needed.

1. Open the "titlePage.tex" file, and type your Dissertaiton Title, and your Full Name
2. Open the "CopyrightPage.tex" file, and type your name. 
3. Open the "Abstract.tex", "dedication.tex", etc. to type required information. 
4. Open the "references.bib" file, and input your citations, in BiBTeX format.

After these steps are complete, the main content of the thesis can be entered into the various "chapter<#>.tex" files, along with any appendices in the "appendix.tex" file.

To compile the template, using your preferred TeX editor, run the following commands in sequence:

1. pdflatex
2. bibtex
3. pdflatex
4. pdflatex

Note that occasionally this sequence will need to be run twice in order to correctly update the Table of Contents.

